Wireless teleoperation of HSURF artificial fish in complex paths

In this paper we show the application of the new robotic multi-platform system HSURF to a specific use case of teleoperation, aimed at monitoring and inspection. The HSURF system, consists of 3 different kinds of platforms: floater, sinker and robotic fishes. The collaborative control of the 3 platforms allows a remotely based operator to control the fish in order to visit and inspect several targets underwater following a complex trajectory. A shared autonomy solution shows to be the most suitable, in order to minimize the effect of limited bandwidth and relevant delay intrinsic to acoustic communications. The control architecture is described and preliminary results of the acoustically teleoperated visits of multiple targets in a testing pool are provided.

==> instructions.txt <==
Abstract Submission Guidelines:

All abstracts must be submitted in PDF format, and must be created by the author (co-authors are allowed).
500 word minimum; 1000 word maximum; 2 page maximum – inclusive of text, graphics, and references.
Please include at the top of the abstract the name of the principal author, the institute or affiliation the paper represents, and the title of the paper.
The originally-submitted abstract cannot be used as a substitute for the conference paper. Please note that abstract PDFs do not need to be converted through the IEEE Xplore PDF eXpress service.
Authors of accepted papers are expected to prepare and submit the conference paper (4 to 10 pages) for conference proceedings at the conference (additional instructions will be given at that time).
